Variance Reduction in SGD by Distributed Importance Sampling

Humans are able to accelerate their learning by selecting training materials that are the most informative and at the appropriate level of difficulty. We propose a framework for distributing deep learning in which one set of workers search for the most informative examples in parallel while a single worker updates the model on examples selected by importance sampling. This leads the model to update using an unbiased estimate of the gradient which also has minimum variance when the sampling proposal is proportional to the L2-norm of the gradient. We show experimentally that this method reduces gradient variance even in a context where the cost of synchronization across machines cannot be ignored, and where the factors for importance sampling are not updated instantly across the training set.

==> ICLR2016 copy/rebuttals.txt <==
[Rebuttal for Assigned_Reviewer_1]

Thanks !

-------------------------------------

[Rebuttal for Assigned_Reviewer_3]

We thank the reviewer for pointing out these three papers. Those papers deal with convex optimization, so we were not quite sure how justified we were in quoting their results in our particular context since our objective function is not convex. Naturally, a lot of results from convex optimization translate somewhat to non-convex optimization (with a local perspective)), but this is one of the reasons why we felt is was reasonable to tell the reader that "a lot of theoretical guarantees are lost". We will update our paper to be more precise in that regards and quote the three papers mentioned by the reviewer.

We are not sure what the reviewer means by "the optimal sampling in Theorem 1 is not unique". Does the reviewer mean that there are other sampling proposals that also achieve the minimal tr(cov(sigma)) ? Does the reviewer mean that the choice of tr(cov(sigma)) is not unique in the sense that other quantities would have made sense to minimize instead ?

Given that the notation $\mathbb{R}^{++}$ is not very common, we would like to stay away from it if possible. Moreover, in the statement of Corollary 1, we actually mean $\mathbb{R}^{+}$ and we only ask that h(x) > 0 when f(x) > 0. This could be achieved by asking that h(x) > 0 everywhere, but it does not seem necessary, nor advantageous. We are still open to using $\mathbb{R}^{++}$ if an argument is made about its necessity.

We made the "reference style" more consistent by using lower-case letters in every situation.

-------------------------------------

[Rebuttal for Assigned_Reviewer_4]

We thank the reviewer for pointing out two references. We are aware of the first reference, as we are citing the work of Zhao and Zhang in our submission. As pointed out by the reviewer, we are presenting a novel specific application.

The reviewer is correct is pointing out that a single experiment seems more like anecdotal evidence instead of a general pattern (especially given the situation with multiple local minima). However, we show an experiment with SVHN that was typical of many runs with different sets of hyperparameters. This is not reflected in the Figure 2 shown in the paper, and we agree that this is problematic. We propose the following solution to remedy the situation. We will run the same experiment many times over, with fair hyperparameters, random initializations, and produce graphs containing average performances along with error bars. This will be included in the paper by Jan 14th at the latest.

This proposed solution also makes it somewhat unnecessary to run this method on convex problems (for the purposes of this paper). While it might be interesting to study the behaviour on convex problems, we feel that it is better to focus on the kind of problems where this technique would really be used.


The reviewer points out that one might consider the experimental setup as somewhat "unfair" to traditional SGD (with 1 GPU) since our proposed algorithm makes use of 4 GPUs in total (one "master" with a GPU, and three "workers" with a GPU each).

We recognize the validity of this remark, but the reason why we make such comparisons is because we take as hypothesis the fact that parallelizing training across 4 GPUs is not a solved problem, and certainly not a trivial task.

More research is needed to find the right way to combine the ISSGD idea with the ASGD idea, and that will likely be needed to compete against pure ASGD. We want to emphasize here the positive potential in the combination of ISSGD and ASGD, which opens the door to exploiting more parallelization than has been achieved by ASGD alone.


The learning rates used to generate Figure 3 are indeed lower than the ones used in the experiment shown in Figure 2. The reviewer is pointing out that the values from one might not reflect accurately the values from the other. We will generate an updated Figure 3 that uses the same learning rates as Figure 2. Moreover, since we are going to change Figure 2 to incorporate an average over many runs (to address a previous point from this reviewer), this is going to be reflected in Figure 3. As with the improvements to Figure 2, this is going to be ready and put in the paper by Jan 14th.


The reviewer has also found an error in the statement of Corollary 1. We are indeed missing the p(x) from the integrals (which are just expectations under the distribution p(x)). This has been fixed.

The reviewer is concerned about the triviality of Proposition 1. If it was the usual backpropagation rule without anything else, we would agree. In this particular case, however, the result obtained was surprising to us because of how simple it is. Computing the norms of the N input vectors and N output vectors separately, and then multiplying them without any other kind of interaction, we feel that this is somewhat unexpected a priori.


As to the topic of the activation function, we would point out to the reviewer that the "WX + b = Y" application happens right before the activation function. The activation function itself does not contain any parameter (hence no contribution to the gradient). Thus Proposition 1 can be applied by looking at the "WX + b = Y" component and treating the activation function as simply "something that comes later". The reviewer also questioned the use of the expression "dense layer" in the paper. We used this as shorthand for "densely-connected layer". We changed the occurrences of that word to "fully-connected layer".

On a related note, we fixed a mistake by which Proposition 1 was referred to as "Proposition 2" in the Appendix and in certain references.


==> ICLR2016 copy/rebuttals_round_2.txt <==

The reviews have not changed between each round, but we have updated the paper to address even better the Assigned_Reviewer_4's comments.

We ran the same experiment 50 times, with two different sets of fair hyperparameters, random initializations, and updated graphs to represent the distribution of the training curves (showing quartiles). This was submitted in the updated version on Jan 13th and updated again on Jan 19th with more changes.

The whole experimental section has been redone to feature these results from the 50 runs (times two). We put them side by side on many plots, with the higher learning rate always featured on the left.

This also involved updating the later plots where the tr(cov) was displayed. This should address another of the points raised by the reviewer, namely that the learning rate was originally not the same for both graphs.

We have also added a last paragraph in the "Future work" section to explain our view of how our method can be combined with ASGD. This will help the reader understand better that ISSGD is not cannibalizing GPUs that could be used for ASGD instead, but rather that it's something beneficial that can be done at little opportunity cost.


==> rebuttals.txt <==
[Rebuttal for Assigned_Reviewer_1]

Thanks !

-------------------------------------

[Rebuttal for Assigned_Reviewer_3]

We thank the reviewer for pointing out these three papers. Those papers deal with convex optimization, so we were not quite sure how justified we were in quoting their results in our particular context since our objective function is not convex. Naturally, a lot of results from convex optimization translate somewhat to non-convex optimization (with a local perspective)), but this is one of the reasons why we felt is was reasonable to tell the reader that "a lot of theoretical guarantees are lost". We will update our paper to be more precise in that regards and quote the three papers mentioned by the reviewer.

We are not sure what the reviewer means by "the optimal sampling in Theorem 1 is not unique". Does the reviewer mean that there are other sampling proposals that also achieve the minimal tr(cov(sigma)) ? Does the reviewer mean that the choice of tr(cov(sigma)) is not unique in the sense that other quantities would have made sense to minimize instead ?

Given that the notation $\mathbb{R}^{++}$ is not very common, we would like to stay away from it if possible. Moreover, in the statement of Corollary 1, we actually mean $\mathbb{R}^{+}$ and we only ask that h(x) > 0 when f(x) > 0. This could be achieved by asking that h(x) > 0 everywhere, but it does not seem necessary, nor advantageous. We are still open to using $\mathbb{R}^{++}$ if an argument is made about its necessity.

We made the "reference style" more consistent by using lower-case letters in every situation.

-------------------------------------

[Rebuttal for Assigned_Reviewer_4]

We thank the reviewer for pointing out two references. We are aware of the first reference, as we are citing the work of Zhao and Zhang in our submission. As pointed out by the reviewer, we are presenting a novel specific application.

The reviewer is correct is pointing out that a single experiment seems more like anecdotal evidence instead of a general pattern (especially given the situation with multiple local minima). However, we show an experiment with SVHN that was typical of many runs with different sets of hyperparameters. This is not reflected in the Figure 2 shown in the paper, and we agree that this is problematic. We propose the following solution to remedy the situation. We will run the same experiment many times over, with fair hyperparameters, random initializations, and produce graphs containing average performances along with error bars. This will be included in the paper by Jan 14th at the latest.

This proposed solution also makes it somewhat unnecessary to run this method on convex problems (for the purposes of this paper). While it might be interesting to study the behaviour on convex problems, we feel that it is better to focus on the kind of problems where this technique would really be used.


The reviewer points out that one might consider the experimental setup as somewhat "unfair" to traditional SGD (with 1 GPU) since our proposed algorithm makes use of 4 GPUs in total (one "master" with a GPU, and three "workers" with a GPU each).

We recognize the validity of this remark, but the reason why we make such comparisons is because we take as hypothesis the fact that parallelizing training across 4 GPUs is not a solved problem, and certainly not a trivial task.

More research is needed to find the right way to combine the ISSGD idea with the ASGD idea, and that will likely be needed to compete against pure ASGD. We want to emphasize here the positive potential in the combination of ISSGD and ASGD, which opens the door to exploiting more parallelization than has been achieved by ASGD alone.


The learning rates used to generate Figure 3 are indeed lower than the ones used in the experiment shown in Figure 2. The reviewer is pointing out that the values from one might not reflect accurately the values from the other. We will generate an updated Figure 3 that uses the same learning rates as Figure 2. Moreover, since we are going to change Figure 2 to incorporate an average over many runs (to address a previous point from this reviewer), this is going to be reflected in Figure 3. As with the improvements to Figure 2, this is going to be ready and put in the paper by Jan 14th.


The reviewer has also found an error in the statement of Corollary 1. We are indeed missing the p(x) from the integrals (which are just expectations under the distribution p(x)). This has been fixed.

The reviewer is concerned about the triviality of Proposition 1. If it was the usual backpropagation rule without anything else, we would agree. In this particular case, however, the result obtained was surprising to us because of how simple it is. Computing the norms of the N input vectors and N output vectors separately, and then multiplying them without any other kind of interaction, we feel that this is somewhat unexpected a priori.


As to the topic of the activation function, we would point out to the reviewer that the "WX + b = Y" application happens right before the activation function. The activation function itself does not contain any parameter (hence no contribution to the gradient). Thus Proposition 1 can be applied by looking at the "WX + b = Y" component and treating the activation function as simply "something that comes later". The reviewer also questioned the use of the expression "dense layer" in the paper. We used this as shorthand for "densely-connected layer". We changed the occurrences of that word to "fully-connected layer".

On a related note, we fixed a mistake by which Proposition 1 was referred to as "Proposition 2" in the Appendix and in certain references.


==> rebuttals_round_2.txt <==

The reviews have not changed between each round, but we have updated the paper to address even better the Assigned_Reviewer_4's comments.

We ran the same experiment 50 times, with two different sets of fair hyperparameters, random initializations, and updated graphs to represent the distribution of the training curves (showing quartiles). This was submitted in the updated version on Jan 13th and updated again on Jan 19th with more changes.

The whole experimental section has been redone to feature these results from the 50 runs (times two). We put them side by side on many plots, with the higher learning rate always featured on the left.

This also involved updating the later plots where the tr(cov) was displayed. This should address another of the points raised by the reviewer, namely that the learning rate was originally not the same for both graphs.

We have also added a last paragraph in the "Future work" section to explain our view of how our method can be combined with ASGD. This will help the reader understand better that ISSGD is not cannibalizing GPUs that could be used for ASGD instead, but rather that it's something beneficial that can be done at little opportunity cost.

